Boosting the Performance of Degraded Reads in RS-coded Distributed Storage Systems

Reed-Solomon (RS) codes have been increasingly adopted by distributed storage systems in place of replication,because they provide the same level of availability with much lower storage overhead. However, a key drawback of those RS-coded distributed storage systems is the poor latency of degraded reads, which can be incurred by data failures or hot spots,and are not rare in production environments. To address this issue, we propose a novel parallel reconstruction solution called APLS. APLS leverages all surviving source nodes to send the data needed by degraded reads and chooses light-loaded starter nodes to receive the reconstructed data of those degraded reads. Hence, the latency of the degraded reads can be improved.Prototyping-based experiments are conducted to compare APLS with ECPipe, the state-of-the-art solution of improving the latency of degraded reads. The experimental results demonstrate that APLS effectively reduces the latency, particularly under heavy or medium workloads.

==> reviews.txt <==
Review of pap164s1 by Reviewer 1    top

Review
This paper proposes a solution to improve the performance of degraded reads of Reed-Solomon codes. They key observation is that the previous proposed optimization schemes did not fully exploit the available processing parallelism. The solution of this paper is to partition the reconstruction workload evenly on the source nodes, and then choose a relatively idle node as the starter node to assemble the reconstructed data.
This is a straight-forward idea, and seems to work well (in terms of degraded read performance). However, some details are missing here:
[1] It seems that partitioning a chunk into smaller pieces will introduce extra overheads. For example, does it need more storage for metadata? And, does APLS require more processor execution time (since you framework seems to be considerably more complex than state-of-the-art solutions)? Does it hurt the performance of normal reads? And does it increase the network traffic?
[2] According to Figure 7, APLS degraded reads have even better performance than normal reads when the network is busy. This does not make sense. Does this imply the experiment method is not correct (for example, you use cloud servers instead of real servers)?

Review of pap164s1 by Reviewer 2    top

Review
This paper proposes a method called APLS for parallelizing the reconstruction of lost chunks in a reed-solomon encoded storage system. APLS' main goal is to reduce the latency of reconstruction by equalizing traffic across the network. To that end, rather then send all chunks needed for reconstruction of the lost chunk to a single receiver, the chunks are sent to a number of intermediate nodes which each reconstruct a partial chunk and then forward the partial reconstructions to a receiver who does the final reconstruction. The results show 6-25% reduction in read latency compared to ECPipe.

The algorithm is neat, but I question the motivation. The paper focuses solely on the latency of degraded reads but it's not clear how much that latency affects the overall storage system performance. Some of the results are questionable, Fig 7 shows that for heavily loaded networks (100Mbps), reconstructed reads are faster (~0.8-0.9X) than a regular read. Given that a regular read involves a simple read and a reconstructed read involves a two-step process executed at multiple nodes, I don't see how this is possible. Are you normalizing to the normal read latency for the given network configuration or do all configurations normalize to an average read latency? 

The paper contains many grammatical errors and typos which make it difficult to read. For example:
"by from" -> "by" (throughout results)
"partial reconstructed" -> "partially reconstructed" (3.2.3)
"reduced even more agents nodes" -> "reduced even if more agent nodes" (2.3)
"speeded up" -> "sped up" (1)
"a prototyping" -> "a prototype" (1)
"are seen an" -> "are seeing an" (1)
"particularity" -> "particularly" (abstract)

Review of pap164s1 by Reviewer 3    top

Review
This work presents a solution to decrease the latency of degraded reads in RS codes. The authors propose to extend current solutions to 1) use all surviving nodes during reconstruction and 2) select a lightly-loaded node as start node. The authors also employ multiple intermediate agent nodes to reduce the stress on the start node and to perform partial reconstruction, as in previous solutions.

The paper is written fairly well and it is generally clear, but Section 3.3 could be improved. The main ideas are simply and clearly explained: the intermediate agents are used to implement a reduction operation when reconstructing the data chunks, hence reducing the amount of data sent to the start node. Choosing a lightly-loaded node as start node makes sense. Using more than the required k node increases parallelism and aggregated bandwidth. However, none of this ideas seems particularly novel.

It looks to this reviewer that the proposed approach trades off bandwidth for computation. I.e., instead of just moving data, source nodes recompute unavailable chunks from words in different k-chunk combinations. Moreover, rather than k nodes sending data to the start node (and make it a bottleneck), the proposed solution makes q > k nodes send data around. This could create other kinds of bottlenecks, including network congestion at the switch level. 

In section 3.1, the authors assume that all source nodes have the same available network bandwidth. This is in contradiction with a previous assumption, based on which the authors select a lightly-loaded node as start node, i.e., a node with more available network bandwidth, so to alleviate the downstream bandwidth bottleneck.

This work also assumes (section 3.3) that decoding computation and disk I/O are second-order factors. This should be either proved or the authors should reference previous work that proves this statement.

With APLS most of the computation is deferred to the intermediate nodes, so I would expect fewer data coming to the start node anyway. Is it still necessary/important to select a lightly-loaded node as start node? There is no data point in this respect, so maybe the authors could add an experiment showing the difference in picking up a light node, random node, or heavily-loaded node.

In the experimental results section, the authors artificially limit the network bandwidth to simulate background workload. The results show that performance of degraded reads improves as the available bandwidth decreases. This seems to indicate that there are other bottlenecks that are only visible when the bandwidth is high (1.5Gbps) but becomes second-order factors at lower network speed. The authors don't provide a detailed analysis and limit themselves to a qualitative analysis of the results, so it is not possible to understand what is happening. For small packet sizes (fig. 7) APLS performs quite bad, especially at high network speeds. Again, this seems to indicate that APLS generates network congestion, inundating the network with additional packets, which becomes a problem when the packets are small and there are already a lot of packets in the network. The same issue seems visible with small chunk sizes (fig. 8)

Ubuntu 14.4 is a Linux distribution from 4 years ago... the authors should use something more "modern".

Minor:

The first two paragraph in section 2.3 repeat what already stated in the introduction.

- pg 1, 3: In tradition -> ??? maybe "In conventional systems"? or "Current solutions"?
- pg 4: and S3, receptively, in -> and S3, respectively, in
- pg 4: For example, ECPipe [24] is proposed to -> For example, ECPipe [24] proposes to
- pg4: reduced even more agents nodes are used. -> reduced even if more agents nodes are used.
- pg 5: over the network. A packet which contain -> over the network, a packet which contain

Review of pap164s1 by Reviewer 4    top

Review
This paper is inspired to previous work and proposes a new distribution scheme to compute missing data via Reed-Solomon encoding, as well as proposes a new policy to select the starter node.

The basis idea is valuable and starts from interesting empirical observations about load imbalance and limited upstream/downstream bandwidth, and the proposed solution increases the available bandwidth and thus reduces the final latency.

Among the details missing in the paper, the latency evaluation could be improved by showing the min-max range bars in the histograms, which show the latency swing in the different scenarios. Another limitation is the choice of the starter node, which is one of the least loaded nodes. Although the authors provide a theoretical analysis of the latency on the basis of the starter node, no dedicated tests are carried out how much this contribution affects the final latency decrease versus the more parallelism achieved by increasing the number of helpers. Quantitative results would be useful to understand how to properly tune the various parameters (like q) in a large-scale system.
